Constraints on Weak Supernova Kicks from Observed Pulsar Velocities

Observations of binary pulsars and pulsars in globular clusters suggest that at least some pulsars must receive weak natal kicks at birth. If all pulsars received strong natal kicks above \unit[50]{\kms}, those born in globular clusters would predominantly escape, while wide binaries would be disrupted. On the other hand, observations of transverse velocities of isolated radio pulsars indicate that only $5\pm2\%$ have velocities below \unit[50]{\kms}. We explore this apparent tension with rapid binary population synthesis modelling. We propose a model in which supernovae with characteristically low natal kicks (e.g., electron-capture supernovae) only occur if the progenitor star has been stripped via binary interaction with a companion. We show that this model naturally reproduces the observed pulsar speed distribution and without reducing the predicted merging double neutron star yield. We estimate that the zero-age main sequence mass range for non-interacting progenitors of electron-capture supernovae should be no wider than ${\approx}0.2 M_\odot$.

==> referee_response.txt <==
===========================================
We thank the reviewer for their thoughtful comments that allowed us to improve the manuscript.  Specific changes are described in-line below.

Reviewer #1:

The paper presents pop. synthesis simulations and a comparison with observed pulsar velocities, which provide support for ECSNe occurring predominantly in binaries.  This supports previous theoretical studies concluding that sAGB stars grow Chandrasekhar mass cores only if they avoid thermal instabilities and the second dredge up (i.e. when their hydrogen envelope is removed).  Overall, I found the paper to be clearly written and the experiments to be carefully designed and executed.

Below I provide some feedback, mostly in the form of in-line responses. I hope the authors find my criticism useful.

-------

"Some of the apparently single pulsars may still be in binaries, as binaries with orbital periods much longer than the observational baseline are challenging to detect."

Here the authors could use GAIA to check if there are any nearby stars (e.g. see the catalog of astrometric pairs in Antoniadis 2021).

> We updated the Methods section to include a discussion of  the Antoniadis (2021) analysis.

-----

I do share the authors' concerns about the possible impact of selection biases in their sample.  Aren't most low-velocity pulsars expected to spend most their lives in the Galactic plane?  Such pulsars are much harder to detect due to smearing and dispersion, and might not make ideal VLBI targets.  I understand that not much can be done about that, but perhaps the authors could provide some additional information about the properties of their sample (e.g. how does it compare to pulsars with timing proper motions and distances? What are the characteristic ages of the pulsars? their DMs? distances from the plane?)

> We followed the referee's suggestion and now comment on the characteristic ages and distances from the plane, including a comparison of the correlations between transverse velocities and distances vs. transverse velocities and heights off the Galactic plane.

-----

Similarly, I was left confused after reading the last paragraph of Section 2. I would appreciate if the authors could provide more details on how they exclude correlations between velocities and luminosities (again, I would expect that low-velocity pulsars at high latitudes are on-average older than their Galactic-plane counterparts)

> We expect that if luminosities were correlated with velocities, this would show up as a correlation between distances and velocities, since only the brightest pulsars would be observable at larger distances.  However, we find that the low level of correlation between distance and velocity is fully consistent with being a product of measurement uncertainty alone (this happens because the velocity is computed as a product of the proper motion and the distance estimate).  We clarified this point in the text.

----

Section 3.

Here the major concern is that the results of these simulations are likely extremely sensitive to the adopted mass ranges and thresholds for each SN type. Unfortunately, none of the model variations presented in the paper examine the sensitivity to these parameters.

> Indeed, the results are sensitive to the uncertain relative ratio of ECSNe to CCSNe. We can therefore use our results to constrain this ratio, as described in the discussion section.

----

"Wide binary pulsars comprise ∼20% of the total apparently isolated NS population in all our prescriptions."

Here again, it would be worth comparing with Antoniadis, 2021 who finds that the binary fraction among young pulsars is ~< 10%.

> We included a discussion of the Antoniadis (2021) result.  We also clarified that our 20% estimate refers to the fraction of neutron stars in wide binaries immediately after the SN, and does not account for the lifetime of the pulsar binary, which may be one of the causes of the discrepancy.  

-----

Section 4.

There are a number of studies predicting that some (most) ECSN might result in a thermonuclear explosion that disrupts the star (at least partially) instead of forming a NS. This would effectively reduce the number NSs, making harder to distinguish between different model variations.  Some recent studies on this include e.g. Jones et al. 2014, 2016, 2019, Leung et al. 2020, Kirsebom et al. 2019a, Antoniadis et al. 2020.  I would recommend to at least include a brief discussion on how thermonuclear ECSNe could affect the results of these simulations.

> ECSNe are our proxy for NSs born with low kicks. We clarified this point in the discussion section.
	
	
=========================
Reviewer #2:

The authors look at constraints on the weak natal kicks from electron-capture supernovae. The paper is well-written and the study is very interesting.

Some specific comments that should be incorporated into a revision:

1) The authors drew transverse velocities from their catalog of pulsar posterior distributions. If they used a Maxwellian kick distribution from Hobbs et al. (2005) instead, how would this change the low transverse velocity fit to the observations?

> Drawing kicks from the Hobbs kick distribution leads to mild disagreements with the observed kick distribution at higher velocities.  Here, we wanted to focus on low kick velocities, so drew high-velocity kicks to avoid disagreements at higher velocities.


2) The authors only looked at solar metallicity. How does changing the metallicity to, e.g., lower metallicities similar to globular cluster metallicities affect the results?

> We updated the text to say that we find similar results at metalliticites of 0.1 solar (with even slightly greater tension between the default model and the observations).  However, we do not expect a significant number of Galactic young pulsars in the observed data set to come from very low metallicities.

3) Accretion-induced collapse to NSs likely produces similar natal kicks as electron-capture supernovae. Does including accretion-induced collapse in the analysis and comparisons to observations change the result that isolated stars are not likely to go through electron-capture supernovae? And how would this affect the merger rates of DNS?

> We did not consider accretion-induced collapse in this study given the very large uncertainties on how to model AIC.  We now explicitly comment on this in the Discussion.


4) The authors suggest that some fraction of low-velocity pulsars may be from core-collapse supernovae-can the authors say more about what this fraction is?

> Our study does not distinguish between ECSNe and low mass iron-core CCSNe.  We now clarify this in the discussion.

5) The authors implicitly assumed that electron-capture supernovae form NSs as young pulsars. If some fraction of electron-capture supernovae form millisecond pulsars, does that significantly alter the conclusion that electron-capture supernovae likely do not happen in isolated stars?

> Indeed, if ECSN remnants appear as millisecond pulsars, or are not detectable as pulsars at all, then young pulsars would not provide a useful consraint on ECSNe from single stars.  We made this point explicit in the text.  

----


> We made the following additional changes:

> Added citations to Katz (1975), Beniamini & Piran (2016), Beniamini et al. (2016), Bray & Eldridge (2018), Giacobbo & Mapelli (2019), Kozyreva et al. (2021), Tarumi et al. (2021), Hirai et al. (2019), and Nomoto & Kondo (1991). 

> Added legends to Fig. 2 for clarity.

> Added ATNF pulsar catalogue into software.

> Added funding source for Adam Deller.

 








